Project Report: Requirements for a Social Robot as an Information Provider in the Public Sector

Is it possible to integrate a humanoid social robot into the work processes or customer care in an official environment, e.g. in municipal offices? If so, what could such an application scenario look like and what skills would the robot need to have when interacting with human customers? What are requirements for this kind of interactions? We have devised an application scenario for such a case, determined the necessary or desirable capabilities of the robot, developed a corresponding robot application and carried out initial tests and evaluations in a project together with the Kiel City Council. One of the most important insights gained in the project was that a humanoid robot with natural language processing capabilities based on large language models as well as human-like gestures and posture changes (animations) proved to be much more preferred by users compared to standard browser-based solutions on tablets for an information system in the City Council. Furthermore, we propose a connection of the ACT-R cognitive architecture with the robot, where an ACT-R model is used in interaction with the robot application to cognitively process and enhance a dialogue between human and robot.

==> revision.txt <==
Reviewer #1: First and foremost, the article needs an introduction that describes the use case / setting.

I have added an introduction to the scenario to section "Application scenario and skills that a social robot should have in the public sector".


Reviewer #1: Second, the article would benefit from a clearer connection between the skills identified and the solution approaches in the next section.

I think that the connection between the desired skills and the solutions chosen for them is now clearer.


Reviewer #1: An overview of the whole robot setup, with its different models / software components might help give the second section a bit more structure ... Subheadings or paragraphs might also help.

I have structured section "Solution approaches for the desired tasks" with subheadings.


Reviewer #2: An estimate about the project duration as well as a more succinct presentation of the specific goals of the project w.r.t. the state of the art might be appropriate.

I have added information on the project duration in the first paragraph of section "Experience so far".
A more succinct presentation of the specific objectives of the project is now described in Section 1 with a more detailed description of the scenario.
